Mining Sandboxes for Linux Containers

A container is a group of processes isolated from other groups via distinct kernel namespaces and resource allocation quota. Attacks against containers often leverage kernel exploits through system call interface. In this paper, we present an approach that mines sandboxes for containers. We first explore the behaviors of a container by leveraging automatic testing, and extract the set of system calls accessed during testing. The set of system calls then results as a sandbox of the container. The mined sandbox restricts the container's access to system calls which are not seen during testing and thus reduces the attack surface. In the experiment, our approach requires less than eleven minutes to mine sandbox for each of the containers. The enforcement of mined sandboxes does not impact the regular functionality of a container and incurs low performance overhead.

==> httpd_syscall.dat <==
Time	SystemCall
0	0
5	49
10	70
15	70
20	70
25	70
30	70
35	70
40	74
45	74
50	74
55	74
60	74
65	74
70	74
75	74
80	74
85	74
90	74
95	74
100	74
105	74
110	74
115	74
120	74
125	74
130	74
135	74
140	74
145	74
150	74
155	74
160	74
165	74
170	74
175	74
180	74


==> httpd_syscall_freq.dat <==
name	frequency
futex	19905
read	12357
epoll\_wait	9229
close	8346
epoll\_ctl	8007
open	6325
stat	4022
fcntl	4019
mmap	2462
munmap	2062
getsockname	2012
write	2006
accept	2002
writev	2001
times	2001
shutdown	2001
select	176
mprotect	169
wait4	157
fstat	101


==> mongo_syscall.dat <==
Time	SystemCall
0	0
5	37
10	92
15	92
20	92
25	92
30	92
35	98
40	98
45	98
50	98
55	98
60	98
65	98
70	98
75	98
80	98
85	98
90	98
95	98
100	98
105	98
110	98
115	98
120	98
125	98
130	98
135	98
140	98
145	98
150	98
155	98
160	98
165	98
170	98
175	98
180	98
185	98
190	98
195	98
200	98
205	98
210	98
215	98
220	98
225	98
230	98
235	98
240	98
245	98
250	98
255	98
260	98
265	98
270	98
275	98
280	98
285	98
290	98
295	98
300	98
305	98
310	98
315	98
320	98
325	98
330	98
335	98
340	98
345	98
350	98
355	98
360	98
365	98
370	98
375	98
380	98
385	98
390	98
395	98
400	98
405	98
410	98
415	98
420	98
425	98
430	98
435	98
440	98
445	98
450	98
455	98
460	98
465	98
470	98
475	98
480	98
485	98
490	98
495	98
500	98
505	98
510	98
515	98
520	98
525	98
530	98
535	98
540	98
545	98
550	98
555	98
560	98
565	98
570	98
575	98
580	98
585	98
590	98
595	98
600	98
605	98
610	98
615	98
620	98
625	98
630	98
635	98
640	98

==> mongo_syscall_freq.dat <==
name	frequency
recvfrom	756849
sendto	376662
sched\_yield	240706
futex	163821
select	59575
pwrite	11192
clock\_gettime	7028
nanosleep	6422
close	3444
open	3264
fdatasync	2989
pread	2529
fstat	2278
mmap	2168
read	2089
munmap	2022
getdents	1196
write	592
rt\_sigprocmask	462
setsockopt	458



==> mysql_syscall.dat <==
Time	SystemCall
0	0
5	51
10	98
15	104
20	104
25	104
30	104
35	105
40	105
45	105
50	105
55	105
60	105
65	105
70	105
75	105
80	105
85	105
90	105
95	105
100	105
105	105
110	105
115	105
120	105

==> mysql_syscall_freq.dat <==
name	frequency
times	176024
recvfrom	76959
futex	37238
sendto	34551
sched\_yield	20187
poll	16706
write	7802
read	7526
io\_getevents	3642
close	3147
open	3067
stat	2678
mmap	2674
lseek	2615
fstat	2140
munmap	2088
pwrite	1809
io\_submit	1482
madvise	1284
fsync	1207


==> nginx_syscall.dat <==
Time	SystemCall
0	0
5	28
10	71
15	71
20	71
25	71
30	71
35	76
40	76
45	76
50	76
55	76
60	76
65	76
70	76
75	76
80	76
85	76
90	76
95	76
100	76
105	76
110	76
115	76
120	76
125	76
130	76
135	76
140	76
145	76
150	76
155	76
160	76
165	76
170	76
175	76
180	76

==> nginx_syscall_freq.dat <==
name	frequency
epoll\_wait	2870
close	1949
recvfrom	1912
open	986
fstat	982
stat	962
epoll\_ctl	961
setsockopt	957
writev	956
write	956
sendfile	956
accept	956
futex	85
mmap	48
mprotect	26
read	22
select	21
rt\_sigaction	14
access	14
munmap	9


==> node_syscall.dat <==
Time	SystemCall
0	0
5	44
10	63
15	63
20	63
25	63
30	63
35	66
40	66
45	66
50	66
55	66
60	66
65	66
70	66
75	66
80	66
85	66
90	66
95	66
100	66
105	66
110	66
115	66
120	66
125	66
130	66
135	66
140	66
145	66
150	66
155	66
160	66
165	66
170	66
175	66
180	66

==> node_syscall_freq.dat <==
name	frequency
epoll\_wait	8179
epoll\_ctl	6006
read	4021
accept	3996
close	2019
write	2002
writev	2001
futex	669
mmap	186
madvise	96
mprotect	74
rt\_sigaction	41
munmap	40
select	27
ioctl	27
fstat	24
open	19
brk	18
access	12
rt\_sigprocmask	11



==> perf_httpd.dat <==
RequestRate	NONE	CUSTOMIZED	DEFAULT
0	0	0	0
400	400	400	400
800	800	800	800
1200	1200.02	1200	1200
1600	1600.18	1600.16	1600.18
2000	1999.86	1998.72	1999.86
2400	2398.12	2399.12	2395.24
2800	2565.4	2527.94	2442.7
3200	2528.66	2418.8	2449.24
3600	2457.78	2415.62	2380.84
4000	2482.58	2456.06	2384.86


==> perf_nginx.dat <==
RequestRate	NONE	CUSTOMIZED	DEFAULT
0	0	0	0
1000	1000	1000	1000
2000	2000.1	2000.1	2000.1
3000	3000.04	3000.06	3000.033333
4000	3997	3997.4	3998
5000	4996.28	4993.58	4994.566667
6000	5983.74	5973.4	5963.6
7000	6664.72	6469.48	6179.433333
8000	6713.1	6581.32	6572.433333
9000	6651.94	6436.9	6321.8
10000	6634.98	6524.62	6495.766667

==> perf_node.dat <==
RequestRate	NONE	CUSTOMIZED	DEFAULT
0	0	0	0
400	400	400	400
800	799.98	800	799.98
1200	1200.02	1200.02	1200
1600	1599.52	1600.06	1600.18
2000	1998	1998.12	1999.1
2400	2398.98	2398.86	2394.32
2800	2785.54	2776.34	2786.36
3200	2932.44	2883.84	2903.48
3600	2905.16	2869.4	2839
4000	2989.06	2925.66	2888.68


==> perf_python.dat <==
RequestRate	NONE	CUSTOMIZED	DEFAULT
0	0	0	0
50	50	50	50
100	100	100	100
150	150	149.94	150
200	199.9	200	199.98
250	249.475	249.34	249.28
300	296.35	294.56	293.04
350	288.975	283.36	288.56
400	290.2	290.18	284.14
450	281.45	274.8	277.58
500	288.525	281.6	278.8


==> postgres_syscall.dat <==
Time	SystemCall
0	0
5	28
10	94
15	98
20	98
25	98
30	98
35	98
40	98
45	99
50	99
55	99
60	99
65	99
70	99
75	99
80	99
85	99
90	99
95	99
100	99
105	99
110	99
115	99
120	99

==> postgres_syscall_freq.dat <==
name	frequency
lseek	191392
recvfrom	162620
read	134344
write	104579
sendto	81839
poll	79947
stat	43704
semop	12872
close	10724
fdatasync	10565
open	9537
brk	8110
ioctl	3197
mmap	3122
semctl	2415
lstat	2342
dup	2066
mprotect	1712
fstat	1426
signaldeliver	1302


==> python_syscall.dat <==
Time	SystemCall
0	0
5	36
10	69
15	69
20	69
25	69
30	69
35	74
40	74
45	74
50	74
55	74
60	74
65	74
70	74
75	74
80	74
85	74
90	74
95	74
100	74
105	74
110	74
115	74
120	74
125	74
130	74
135	74
140	74
145	74
150	74
155	74
160	74
165	74
170	74
175	74
180	74

==> python_syscall_freq.dat <==
name	frequency
stat	312765
futex	14358
sendto	10005
close	4267
getdents	2272
poll	2076
write	2047
fstat	2044
set\_robust\_list	2010
procexit	2006
clone	2006
madvise	2003
shutdown	2001
recvfrom	2001
exit	2001
accept	2001
read	1983
open	1147
openat	1136
lstat	990

==> redis_syscall.dat <==
Time	SystemCall
0	0
5	38
10	66
15	66
20	66
25	66
30	66
35	66
40	71
45	71
50	73
55	73
60	73
65	73
70	73
75	73
80	73
85	73
90	73
95	73
100	74
105	74
110	74
115	74
120	74
125	74
130	74
135	74
140	74
145	74
150	74
155	74
160	74
165	74
170	74
175	74
180	74
185	74
190	74
195	74
200	74

==> redis_syscall_freq.dat <==
name	frequency
epoll\_ctl	944531
read	378931
write	377993
epoll\_wait	181548
close	1335
setsockopt	1203
open	1083
fcntl	818
accept	400
rt\_sigaction	227
socket	206
connect	204
mmap	168
futex	161
stat	121
brk	87
mprotect	86
madvise	74
access	73
select	69

